Surface state at $BaSnO_3$ evidenced by angle-resolved photoemission spectroscopy and ab initio calculations

Perovskite alkaline earth stannates, such as $BaSnO_3$ and $SrSnO_3$, showing light transparency and high electrical conductivity (when doped), have become promising candidates for novel optoelectrical devices. Such devices are mostly based on hetero-structures and understanding of their electronic structure, which usually deviates from the bulk, is mandatory for exploring a full application potential. Employing angle-resolved photoemission spectroscopy and ab initio calculations we reveal the existence of a 2-dimensional metallic state at the $SnO_2$-terminated surface of a 1\% La-doped $BaSnO_3$ thin film. The observed surface state is characterized by distinct carrier density and a smaller effective mass in comparison with the corresponding bulk values. The small surface effective mass of about $0.12m_e$ can cause an improvement of the electrical conductivity of BSO based heterostructures.

==> letter_v0.txt <==
Dear Editor,

We are submitting the manuscript "Two-dimensional conduction band at BaSnO3 surface evidenced by angle-resolved photoemission spectroscopy and ab initio calculations", by M. Naamneh et al. , to be considered for publication in Physical Review Letters.

Perovskite alkaline earth stannates, such as BaSnO3 (when doped), show light transparency and high electrical conductivity, which are key features for the engineering of novel optoelectrical devices. 
Although its bulk properties is very well understood, very little is know about its surface electronic structure, which is mandatory for exploring potential applications.

In our Letter we address the electronic structure of BaSnO3 by means of angle resolved photoemission spectroscopy (ARPES) and ab initio calculations. Overall, we found a good agreement between the measure and calculated electronic structure. More interestingly, we observe for the first time the existence of a 2-dimensional metallic state at the SnO2 terminated surface. This metallic state is characterized by a lower carrier density and smaller effective mass in comparison with the corresponding bulk values. We emphasize that this surface states with smaller effective mass can improve the electrical conductivity of BSO based heterostructures.

We emphasize that our work is an important advance in the field since our results
present a new feature of this material, viz. 2-dimensional metallic surface state.  We strongly believe that our manuscript is suitable to be published in Physical Review Letters, and we look forward to hearing about its scrutiny by PRL referees.

Yours faithfully,
The Authors.

